Detection and localisation of the highly active FRB 20240114A with MeerKAT

We report observations of the highly active FRB 20240114A with MeerKAT using the Ultra-High Frequency (UHF; $544\text{--}1088$ MHz) and L-band ($856\text{--}1712$ MHz) receivers. A total of 62 bursts were detected in coherent tied-array beams using the MeerTRAP real-time transient detection pipeline. We measure a structure-optimising dispersion measure of $527.65\pm0.01\,\text{pc}\,\text{cm}^{-3}$ using the brightest burst in the sample. We find the bursts of FRB 20240114A are generally detected in part of the broad band of MeerKAT, $\sim40\%$ in the UHF and $\sim30\%$ in the L-band, indicating the band limited nature. We analyse the fluence distribution of the 44 bursts detected at UHF, constraining the fluence completeness limit to $\sim1\,$Jy ms, above which the cumulative burst rate follows a power law $R (>F)\propto (F/1\,\text{Jy}\,\text{ms})^\gamma$ with $\gamma=-1.8\pm0.2$. Using channelised telescope data captured in our transient buffer we localise FRB 20240114A in the image domain to RA = 21h27m39.86s, Dec = +04d19m45.01s with an uncertainty of 1.4 arcsec. This localisation allows us to confidently identify the host galaxy of FRB 20240114A. Also using the transient buffer data we perform a polarimetric study and demonstrate that most of the bursts have $\sim100\%$ linear polarisation fractions and up to $\sim20\%$ circular polarisation fractions. Finally, we predict the flux density of a potential persistent radio source (PRS) associated with FRB 20240114A is $\backsimeq[0.6\text{--}60]\,\mu\text{Jy}$ based on the simple relation between the luminosity of the PRS and the rotation measure arising from the FRB local environment.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
